Operator Splitting for Learning to Predict Equilibria in Convex Games

Systems of competing agents can often be modeled as games. Assuming rationality, the most likely outcomes are given by an equilibrium (e.g. a Nash equilibrium). In many practical settings, games are influenced by context, i.e. additional data beyond the control of any agent (e.g. weather for traffic and fiscal policy for market economies). Often the exact game mechanics are unknown, yet vast amounts of historical data consisting of (context, equilibrium) pairs are available, raising the possibility of learning a solver which predicts the equilibria given only the context. We introduce Nash Fixed Point Networks (N-FPNs), a class of neural networks that naturally output equilibria. Crucially, N- FPNs employ a constraint decoupling scheme to handle complicated agent action sets while avoiding expensive projections. Empirically, we find N-FPNs are compatible with the recently developed Jacobian-Free Backpropagation technique for training implicit networks, making them significantly faster and easier to train than prior models. Our experiments show N-FPNs are capable of scaling to problems orders of magnitude larger than existing learned game solvers.

==> Sources/rock-paper-scissors/N_FPN_RPS_test_loss.csv <==
1.00000e+00,1.76712e-02
2.00000e+00,1.03067e-02
3.00000e+00,5.78170e-03
4.00000e+00,3.18721e-03
5.00000e+00,1.89971e-03
6.00000e+00,1.44057e-03
7.00000e+00,1.36296e-03
8.00000e+00,1.30957e-03
9.00000e+00,1.14308e-03
1.00000e+01,9.26969e-04
1.10000e+01,7.46855e-04
1.20000e+01,6.25704e-04
1.30000e+01,5.42634e-04
1.40000e+01,4.86259e-04
1.50000e+01,4.40161e-04
1.60000e+01,4.01950e-04
1.70000e+01,3.73416e-04
1.80000e+01,3.51998e-04
1.90000e+01,3.33967e-04
2.00000e+01,3.16558e-04
2.10000e+01,2.99291e-04
2.20000e+01,2.83621e-04
2.30000e+01,2.69085e-04
2.40000e+01,2.55464e-04
2.50000e+01,2.43676e-04
2.60000e+01,2.32159e-04
2.70000e+01,2.21798e-04
2.80000e+01,2.11747e-04
2.90000e+01,2.02587e-04
3.00000e+01,1.94993e-04
3.10000e+01,1.86604e-04
3.20000e+01,1.79520e-04
3.30000e+01,1.73491e-04
3.40000e+01,1.67686e-04
3.50000e+01,1.61966e-04
3.60000e+01,1.57107e-04
3.70000e+01,1.52819e-04
3.80000e+01,1.48979e-04
3.90000e+01,1.44713e-04
4.00000e+01,1.41397e-04
4.10000e+01,1.37992e-04
4.20000e+01,1.35102e-04
4.30000e+01,1.32224e-04
4.40000e+01,1.29839e-04
4.50000e+01,1.27738e-04
4.60000e+01,1.26028e-04
4.70000e+01,1.24199e-04
4.80000e+01,1.22531e-04
4.90000e+01,1.21198e-04
5.00000e+01,1.19327e-04
5.10000e+01,1.17805e-04
5.20000e+01,1.16476e-04
5.30000e+01,1.15124e-04
5.40000e+01,1.13883e-04
5.50000e+01,1.12729e-04
5.60000e+01,1.11607e-04
5.70000e+01,1.10619e-04
5.80000e+01,1.09608e-04
5.90000e+01,1.08555e-04
6.00000e+01,1.07545e-04
6.10000e+01,1.06430e-04
6.20000e+01,1.05744e-04
6.30000e+01,1.04623e-04
6.40000e+01,1.03781e-04
6.50000e+01,1.02858e-04
6.60000e+01,1.01961e-04
6.70000e+01,1.01039e-04
6.80000e+01,1.00028e-04
6.90000e+01,9.92713e-05
7.00000e+01,9.83684e-05
7.10000e+01,9.75770e-05
7.20000e+01,9.64027e-05
7.30000e+01,9.55978e-05
7.40000e+01,9.50088e-05
7.50000e+01,9.40278e-05
7.60000e+01,9.31417e-05
7.70000e+01,9.22305e-05
7.80000e+01,9.15768e-05
7.90000e+01,9.07677e-05
8.00000e+01,9.00017e-05
8.10000e+01,8.89571e-05
8.20000e+01,8.84294e-05
8.30000e+01,8.75839e-05
8.40000e+01,8.68525e-05
8.50000e+01,8.61851e-05
8.60000e+01,8.54145e-05
8.70000e+01,8.48084e-05
8.80000e+01,8.40188e-05
8.90000e+01,8.33674e-05
9.00000e+01,8.26906e-05
9.10000e+01,8.18702e-05
9.20000e+01,8.11365e-05
9.30000e+01,8.02627e-05
9.40000e+01,7.95097e-05
9.50000e+01,7.88351e-05
9.60000e+01,7.83065e-05
9.70000e+01,7.77192e-05
9.80000e+01,7.66982e-05
9.90000e+01,7.60404e-05
1.00000e+02,7.50770e-05
1.01000e+02,7.45235e-05
1.02000e+02,7.36731e-05
1.03000e+02,7.29617e-05
1.04000e+02,7.24607e-05
1.05000e+02,7.18930e-05
1.06000e+02,7.15538e-05
1.07000e+02,7.11914e-05
1.08000e+02,7.10169e-05
1.09000e+02,6.99898e-05
1.10000e+02,6.93462e-05
1.11000e+02,6.88951e-05
1.12000e+02,6.83662e-05
1.13000e+02,6.78178e-05
1.14000e+02,6.76432e-05
1.15000e+02,6.73842e-05
1.16000e+02,6.65450e-05
1.17000e+02,6.61518e-05
1.18000e+02,6.55605e-05
1.19000e+02,6.52498e-05
1.20000e+02,6.48527e-05
1.21000e+02,6.43597e-05
1.22000e+02,6.41401e-05
1.23000e+02,6.36960e-05
1.24000e+02,6.30039e-05
1.25000e+02,6.23989e-05
1.26000e+02,6.21041e-05
1.27000e+02,6.19366e-05
1.28000e+02,6.12113e-05
1.29000e+02,6.08435e-05
1.30000e+02,6.05090e-05
1.31000e+02,6.01688e-05
1.32000e+02,5.99374e-05
1.33000e+02,5.96200e-05
1.34000e+02,5.90293e-05
1.35000e+02,5.87063e-05
1.36000e+02,5.83808e-05
1.37000e+02,5.80349e-05
1.38000e+02,5.78117e-05
1.39000e+02,5.74917e-05
1.40000e+02,5.74339e-05
1.41000e+02,5.66958e-05
1.42000e+02,5.63889e-05
1.43000e+02,5.60898e-05
1.44000e+02,5.55142e-05
1.45000e+02,5.51734e-05
1.46000e+02,5.48866e-05
1.47000e+02,5.43217e-05
1.48000e+02,5.41458e-05
1.49000e+02,5.40114e-05
1.50000e+02,5.39970e-05
1.51000e+02,5.35327e-05
1.52000e+02,5.28795e-05
1.53000e+02,5.24655e-05
1.54000e+02,5.20777e-05
1.55000e+02,5.17786e-05
1.56000e+02,5.17097e-05
1.57000e+02,5.17434e-05
1.58000e+02,5.16086e-05
1.59000e+02,5.07513e-05
1.60000e+02,5.03118e-05
1.61000e+02,4.97285e-05
1.62000e+02,4.93833e-05
1.63000e+02,4.90736e-05
1.64000e+02,4.88563e-05
1.65000e+02,4.88411e-05
1.66000e+02,4.93078e-05
1.67000e+02,4.86876e-05
1.68000e+02,4.80037e-05
1.69000e+02,4.73276e-05
1.70000e+02,4.71677e-05
1.71000e+02,4.68144e-05
1.72000e+02,4.65220e-05
1.73000e+02,4.58892e-05
1.74000e+02,4.58531e-05
1.75000e+02,4.54030e-05
1.76000e+02,4.49919e-05
1.77000e+02,4.47293e-05
1.78000e+02,4.46026e-05
1.79000e+02,4.42868e-05
1.80000e+02,4.40186e-05
1.81000e+02,4.35760e-05
1.82000e+02,4.33389e-05
1.83000e+02,4.25528e-05
1.84000e+02,4.25084e-05
1.85000e+02,4.25363e-05
1.86000e+02,4.21911e-05
1.87000e+02,4.19631e-05
1.88000e+02,4.14689e-05
1.89000e+02,4.11598e-05
1.90000e+02,4.08195e-05
1.91000e+02,4.09919e-05
1.92000e+02,4.03645e-05
1.93000e+02,3.99698e-05
1.94000e+02,3.97365e-05
1.95000e+02,3.95228e-05
1.96000e+02,3.93844e-05
1.97000e+02,3.90022e-05
1.98000e+02,3.87679e-05
1.99000e+02,3.86929e-05
2.00000e+02,3.85366e-05
2.01000e+02,3.77512e-05
2.02000e+02,3.72520e-05
2.03000e+02,3.76705e-05
2.04000e+02,3.73604e-05
2.05000e+02,3.69685e-05
2.06000e+02,3.64414e-05
2.07000e+02,3.62479e-05
2.08000e+02,3.60808e-05
2.09000e+02,3.57769e-05
2.10000e+02,3.57560e-05
2.11000e+02,3.53533e-05
2.12000e+02,3.51588e-05
2.13000e+02,3.59737e-05
2.14000e+02,3.56034e-05
2.15000e+02,3.41345e-05
2.16000e+02,3.40716e-05
2.17000e+02,3.43686e-05
2.18000e+02,3.41327e-05
2.19000e+02,3.31329e-05
2.20000e+02,3.41714e-05
2.21000e+02,3.53411e-05
2.22000e+02,3.27524e-05
2.23000e+02,3.29115e-05
2.24000e+02,3.37420e-05
2.25000e+02,3.24734e-05
2.26000e+02,3.21429e-05
2.27000e+02,3.21818e-05
2.28000e+02,3.16412e-05
2.29000e+02,3.14282e-05
2.30000e+02,3.20517e-05
2.31000e+02,3.17383e-05
2.32000e+02,3.07307e-05
2.33000e+02,3.14878e-05
2.34000e+02,3.05277e-05
2.35000e+02,3.02835e-05
2.36000e+02,3.00738e-05
2.37000e+02,3.00359e-05
2.38000e+02,2.95120e-05
2.39000e+02,2.95608e-05
2.40000e+02,2.95559e-05
2.41000e+02,2.92169e-05
2.42000e+02,2.87631e-05
2.43000e+02,2.85791e-05
2.44000e+02,2.85502e-05
2.45000e+02,2.85260e-05
2.46000e+02,2.83543e-05
2.47000e+02,2.83299e-05
2.48000e+02,2.80062e-05
2.49000e+02,2.75352e-05
2.50000e+02,2.77295e-05
2.51000e+02,2.76891e-05
2.52000e+02,2.72792e-05
2.53000e+02,2.75387e-05
2.54000e+02,2.67397e-05
2.55000e+02,2.67697e-05
2.56000e+02,2.69676e-05
2.57000e+02,2.64793e-05
2.58000e+02,2.62853e-05
2.59000e+02,2.58630e-05
2.60000e+02,2.58373e-05
2.61000e+02,2.59331e-05
2.62000e+02,2.56530e-05
2.63000e+02,2.55067e-05
2.64000e+02,2.53048e-05
2.65000e+02,2.55115e-05
2.66000e+02,2.55907e-05
2.67000e+02,2.51337e-05
2.68000e+02,2.51485e-05
2.69000e+02,2.48030e-05
2.70000e+02,2.44894e-05
2.71000e+02,2.50561e-05
2.72000e+02,2.42118e-05
2.73000e+02,2.43575e-05
2.74000e+02,2.41942e-05
2.75000e+02,2.42576e-05
2.76000e+02,2.36887e-05
2.77000e+02,2.37100e-05
2.78000e+02,2.34304e-05
2.79000e+02,2.33578e-05
2.80000e+02,2.33055e-05
2.81000e+02,2.31388e-05
2.82000e+02,2.34033e-05
2.83000e+02,2.28493e-05
2.84000e+02,2.31404e-05
2.85000e+02,2.29732e-05
2.86000e+02,2.25663e-05
2.87000e+02,2.24924e-05
2.88000e+02,2.25782e-05
2.89000e+02,2.31906e-05
2.90000e+02,2.21819e-05
2.91000e+02,2.33902e-05
2.92000e+02,2.21810e-05
2.93000e+02,2.22955e-05
2.94000e+02,2.20989e-05
2.95000e+02,2.15385e-05
2.96000e+02,2.13583e-05
2.97000e+02,2.13039e-05
2.98000e+02,2.12888e-05
2.99000e+02,2.12688e-05
3.00000e+02,2.12205e-05
3.01000e+02,2.11084e-05
3.02000e+02,2.06182e-05
3.03000e+02,2.10124e-05
3.04000e+02,2.06010e-05
3.05000e+02,2.07160e-05
3.06000e+02,2.07068e-05
3.07000e+02,2.03983e-05
3.08000e+02,2.01891e-05
3.09000e+02,2.03573e-05
3.10000e+02,1.99151e-05
3.11000e+02,1.99651e-05
3.12000e+02,1.97617e-05
3.13000e+02,2.00150e-05
3.14000e+02,1.96671e-05
3.15000e+02,1.96146e-05
3.16000e+02,1.97543e-05
3.17000e+02,1.94732e-05
3.18000e+02,1.94818e-05
3.19000e+02,1.94137e-05
3.20000e+02,1.92539e-05
3.21000e+02,1.89257e-05
3.22000e+02,1.90881e-05
3.23000e+02,1.90517e-05
3.24000e+02,1.85723e-05
3.25000e+02,1.84681e-05
3.26000e+02,1.86126e-05
3.27000e+02,1.94168e-05
3.28000e+02,1.85258e-05
3.29000e+02,1.85268e-05
3.30000e+02,1.82615e-05
3.31000e+02,1.83274e-05
3.32000e+02,1.79535e-05
3.33000e+02,1.84414e-05
3.34000e+02,1.80324e-05
3.35000e+02,1.81910e-05
3.36000e+02,1.79397e-05
3.37000e+02,1.79192e-05
3.38000e+02,1.78688e-05
3.39000e+02,1.77812e-05
3.40000e+02,1.75272e-05
3.41000e+02,1.75637e-05
3.42000e+02,1.73477e-05
3.43000e+02,1.83167e-05
3.44000e+02,1.75536e-05
3.45000e+02,1.77941e-05
3.46000e+02,1.75524e-05
3.47000e+02,1.70762e-05
3.48000e+02,1.71181e-05
3.49000e+02,1.71864e-05
3.50000e+02,1.70698e-05
3.51000e+02,1.72456e-05
3.52000e+02,1.71280e-05
3.53000e+02,1.68571e-05
3.54000e+02,1.67972e-05
3.55000e+02,1.67706e-05
3.56000e+02,1.65204e-05
3.57000e+02,1.68141e-05
3.58000e+02,1.68634e-05
3.59000e+02,1.67997e-05
3.60000e+02,1.66237e-05
3.61000e+02,1.65937e-05
3.62000e+02,1.60997e-05
3.63000e+02,1.61912e-05
3.64000e+02,1.65141e-05
3.65000e+02,1.64576e-05
3.66000e+02,1.60495e-05
3.67000e+02,1.60819e-05
3.68000e+02,1.58745e-05
3.69000e+02,1.59849e-05
3.70000e+02,1.63093e-05
3.71000e+02,1.60076e-05
3.72000e+02,1.61336e-05
3.73000e+02,1.61022e-05
3.74000e+02,1.59310e-05
3.75000e+02,1.57313e-05
3.76000e+02,1.55681e-05
3.77000e+02,1.55961e-05
3.78000e+02,1.54951e-05
3.79000e+02,1.54960e-05
3.80000e+02,1.56703e-05
3.81000e+02,1.54760e-05
3.82000e+02,1.53040e-05
3.83000e+02,1.52473e-05
3.84000e+02,1.53059e-05
3.85000e+02,1.64600e-05
3.86000e+02,1.53342e-05
3.87000e+02,1.51474e-05
3.88000e+02,1.55877e-05
3.89000e+02,1.52189e-05
3.90000e+02,1.51467e-05
3.91000e+02,1.52444e-05
3.92000e+02,1.50875e-05
3.93000e+02,1.51358e-05
3.94000e+02,1.54675e-05
3.95000e+02,1.50389e-05
3.96000e+02,1.54720e-05
3.97000e+02,1.54691e-05
3.98000e+02,1.49294e-05
3.99000e+02,1.46071e-05
4.00000e+02,1.46638e-05
4.01000e+02,1.46807e-05
4.02000e+02,1.46477e-05
4.03000e+02,1.47910e-05
4.04000e+02,1.45934e-05
4.05000e+02,1.51229e-05
4.06000e+02,1.46368e-05
4.07000e+02,1.48937e-05
4.08000e+02,1.44700e-05
4.09000e+02,1.44545e-05
4.10000e+02,1.43246e-05
4.11000e+02,1.42302e-05
4.12000e+02,1.44947e-05
4.13000e+02,1.50636e-05
4.14000e+02,1.43630e-05
4.15000e+02,1.40654e-05
4.16000e+02,1.40443e-05
4.17000e+02,1.42448e-05
4.18000e+02,1.47574e-05
4.19000e+02,1.47351e-05
4.20000e+02,1.45903e-05
4.21000e+02,1.45755e-05
4.22000e+02,1.43499e-05
4.23000e+02,1.39664e-05
4.24000e+02,1.40807e-05
4.25000e+02,1.37383e-05
4.26000e+02,1.43172e-05
4.27000e+02,1.41388e-05
4.28000e+02,1.38941e-05
4.29000e+02,1.47003e-05
4.30000e+02,1.37500e-05
4.31000e+02,1.37774e-05
4.32000e+02,1.37378e-05
4.33000e+02,1.36894e-05
4.34000e+02,1.37938e-05
4.35000e+02,1.35702e-05
4.36000e+02,1.42765e-05
4.37000e+02,1.42774e-05
4.38000e+02,1.37448e-05
4.39000e+02,1.34992e-05
4.40000e+02,1.35457e-05
4.41000e+02,1.45775e-05
4.42000e+02,1.43941e-05
4.43000e+02,1.36272e-05
4.44000e+02,1.36075e-05
4.45000e+02,1.48544e-05
4.46000e+02,1.38427e-05
4.47000e+02,1.35645e-05
4.48000e+02,1.41253e-05
4.49000e+02,1.35043e-05
4.50000e+02,1.34762e-05
4.51000e+02,1.34025e-05
4.52000e+02,1.37789e-05
4.53000e+02,1.35233e-05
4.54000e+02,1.40389e-05
4.55000e+02,1.38953e-05
4.56000e+02,1.35346e-05
4.57000e+02,1.37262e-05
4.58000e+02,1.35346e-05
4.59000e+02,1.33801e-05
4.60000e+02,1.32895e-05
4.61000e+02,1.35563e-05
4.62000e+02,1.31938e-05
4.63000e+02,1.32568e-05
4.64000e+02,1.37915e-05
4.65000e+02,1.35645e-05
4.66000e+02,1.30103e-05
4.67000e+02,1.30609e-05
4.68000e+02,1.34146e-05
4.69000e+02,1.33745e-05
4.70000e+02,1.30756e-05
4.71000e+02,1.31048e-05
4.72000e+02,1.32176e-05
4.73000e+02,1.33192e-05
4.74000e+02,1.31052e-05
4.75000e+02,1.30958e-05
4.76000e+02,1.29651e-05
4.77000e+02,1.30227e-05
4.78000e+02,1.31425e-05
4.79000e+02,1.31883e-05
4.80000e+02,1.30780e-05
4.81000e+02,1.30766e-05
4.82000e+02,1.31550e-05
4.83000e+02,1.32467e-05
4.84000e+02,1.29030e-05
4.85000e+02,1.36482e-05
4.86000e+02,1.31505e-05
4.87000e+02,1.28346e-05
4.88000e+02,1.30139e-05
4.89000e+02,1.28126e-05
4.90000e+02,1.30617e-05
4.91000e+02,1.29505e-05
4.92000e+02,1.28655e-05
4.93000e+02,1.35718e-05
4.94000e+02,1.30568e-05
4.95000e+02,1.28354e-05
4.96000e+02,1.35262e-05
4.97000e+02,1.29966e-05
4.98000e+02,1.29125e-05
4.99000e+02,1.38254e-05
5.00000e+02,1.28612e-05
5.01000e+02,1.26154e-05
5.02000e+02,1.29301e-05
5.03000e+02,1.24364e-05
5.04000e+02,1.25024e-05
5.05000e+02,1.27411e-05
5.06000e+02,1.27494e-05
5.07000e+02,1.28086e-05
5.08000e+02,1.23376e-05
5.09000e+02,1.33124e-05
5.10000e+02,1.30485e-05
5.11000e+02,1.30949e-05
5.12000e+02,1.26409e-05
5.13000e+02,1.24693e-05
5.14000e+02,1.24727e-05
5.15000e+02,1.24947e-05
5.16000e+02,1.22677e-05
5.17000e+02,1.31910e-05
5.18000e+02,1.23195e-05
5.19000e+02,1.26384e-05
5.20000e+02,1.25910e-05
5.21000e+02,1.27355e-05
5.22000e+02,1.22715e-05
5.23000e+02,1.26629e-05
5.24000e+02,1.41956e-05
5.25000e+02,1.25008e-05
5.26000e+02,1.28202e-05
5.27000e+02,1.22500e-05
5.28000e+02,1.27333e-05
5.29000e+02,1.22474e-05
5.30000e+02,1.24396e-05
5.31000e+02,1.32109e-05
5.32000e+02,1.27065e-05
5.33000e+02,1.26901e-05
5.34000e+02,1.21854e-05
5.35000e+02,1.30110e-05
5.36000e+02,1.26433e-05
5.37000e+02,1.18855e-05
5.38000e+02,1.24850e-05
5.39000e+02,1.20429e-05
5.40000e+02,1.19594e-05
5.41000e+02,1.22078e-05
5.42000e+02,1.19709e-05
5.43000e+02,1.18587e-05
5.44000e+02,1.23637e-05
5.45000e+02,1.18556e-05
5.46000e+02,1.20429e-05
5.47000e+02,1.18417e-05
5.48000e+02,1.24805e-05
5.49000e+02,1.18824e-05
5.50000e+02,1.20373e-05
5.51000e+02,1.22686e-05
5.52000e+02,1.18105e-05
5.53000e+02,1.22821e-05
5.54000e+02,1.24423e-05
5.55000e+02,1.21899e-05
5.56000e+02,1.22794e-05
5.57000e+02,1.18543e-05
5.58000e+02,1.21408e-05
5.59000e+02,1.20523e-05
5.60000e+02,1.24686e-05
5.61000e+02,1.23394e-05
5.62000e+02,1.19310e-05
5.63000e+02,1.19550e-05
5.64000e+02,1.21085e-05
5.65000e+02,1.19762e-05
5.66000e+02,1.22795e-05
5.67000e+02,1.28720e-05
5.68000e+02,1.21130e-05
5.69000e+02,1.27367e-05
5.70000e+02,1.28415e-05
5.71000e+02,1.21283e-05
5.72000e+02,1.24930e-05
5.73000e+02,1.24663e-05
5.74000e+02,1.20684e-05
5.75000e+02,1.21809e-05
5.76000e+02,1.24848e-05
5.77000e+02,1.24418e-05
5.78000e+02,1.24137e-05
5.79000e+02,1.19807e-05
5.80000e+02,1.22999e-05
5.81000e+02,1.21771e-05
5.82000e+02,1.22505e-05
5.83000e+02,1.20003e-05
5.84000e+02,1.20140e-05
5.85000e+02,1.19271e-05
5.86000e+02,1.17850e-05
5.87000e+02,1.19494e-05
5.88000e+02,1.18902e-05
5.89000e+02,1.19241e-05
5.90000e+02,1.18026e-05
5.91000e+02,1.21117e-05
5.92000e+02,1.22867e-05
5.93000e+02,1.20782e-05
5.94000e+02,1.17466e-05
5.95000e+02,1.16465e-05
5.96000e+02,1.17700e-05
5.97000e+02,1.16040e-05
5.98000e+02,1.17367e-05
5.99000e+02,1.15669e-05
6.00000e+02,1.15290e-05
6.01000e+02,1.15974e-05
6.02000e+02,1.22530e-05
6.03000e+02,1.14773e-05
6.04000e+02,1.13937e-05
6.05000e+02,1.15254e-05
6.06000e+02,1.23010e-05
6.07000e+02,1.14000e-05
6.08000e+02,1.14327e-05
6.09000e+02,1.15877e-05
6.10000e+02,1.13636e-05
6.11000e+02,1.15175e-05
6.12000e+02,1.11947e-05
6.13000e+02,1.12747e-05
6.14000e+02,1.12183e-05
6.15000e+02,1.17197e-05
6.16000e+02,1.13799e-05
6.17000e+02,1.11033e-05
6.18000e+02,1.21263e-05
6.19000e+02,1.14647e-05
6.20000e+02,1.18476e-05
6.21000e+02,1.13623e-05
6.22000e+02,1.10502e-05
6.23000e+02,1.13597e-05
6.24000e+02,1.13792e-05
6.25000e+02,1.10326e-05
6.26000e+02,1.10194e-05
6.27000e+02,1.11807e-05
6.28000e+02,1.09078e-05
6.29000e+02,1.12491e-05
6.30000e+02,1.10908e-05
6.31000e+02,1.08887e-05
6.32000e+02,1.11632e-05
6.33000e+02,1.07326e-05
6.34000e+02,1.10316e-05
6.35000e+02,1.10213e-05
6.36000e+02,1.09170e-05
6.37000e+02,1.12379e-05
6.38000e+02,1.06545e-05
6.39000e+02,1.11015e-05
6.40000e+02,1.07123e-05
6.41000e+02,1.08306e-05
6.42000e+02,1.10212e-05
6.43000e+02,1.07440e-05
6.44000e+02,1.10804e-05
6.45000e+02,1.10608e-05
6.46000e+02,1.09110e-05
6.47000e+02,1.06523e-05
6.48000e+02,1.06603e-05
6.49000e+02,1.08034e-05
6.50000e+02,1.10400e-05
6.51000e+02,1.07972e-05
6.52000e+02,1.10087e-05
6.53000e+02,1.04564e-05
6.54000e+02,1.07162e-05
6.55000e+02,1.11688e-05
6.56000e+02,1.06268e-05
6.57000e+02,1.06259e-05
6.58000e+02,1.05381e-05
6.59000e+02,1.08338e-05
6.60000e+02,1.09237e-05
6.61000e+02,1.12149e-05
6.62000e+02,1.09952e-05
6.63000e+02,1.04159e-05
6.64000e+02,1.04792e-05
6.65000e+02,1.08152e-05
6.66000e+02,1.06931e-05
6.67000e+02,1.04512e-05
6.68000e+02,1.04763e-05
6.69000e+02,1.05291e-05
6.70000e+02,1.11029e-05
6.71000e+02,1.04407e-05
6.72000e+02,1.07587e-05
6.73000e+02,1.04879e-05
6.74000e+02,1.02066e-05
6.75000e+02,1.02759e-05
6.76000e+02,1.11551e-05
6.77000e+02,1.17459e-05
6.78000e+02,1.07573e-05
6.79000e+02,1.04378e-05
6.80000e+02,1.08462e-05
6.81000e+02,1.09461e-05
6.82000e+02,1.12838e-05
6.83000e+02,1.02510e-05
6.84000e+02,1.03025e-05
6.85000e+02,1.06195e-05
6.86000e+02,1.10089e-05
6.87000e+02,1.03745e-05
6.88000e+02,1.02787e-05
6.89000e+02,1.00483e-05
6.90000e+02,1.01751e-05
6.91000e+02,1.04583e-05
6.92000e+02,1.00558e-05
6.93000e+02,1.02302e-05
6.94000e+02,9.96496e-06
6.95000e+02,1.01418e-05
6.96000e+02,1.02111e-05
6.97000e+02,9.95332e-06
6.98000e+02,9.97711e-06
6.99000e+02,9.86456e-06
7.00000e+02,9.83015e-06
7.01000e+02,1.02245e-05
7.02000e+02,1.00838e-05
7.03000e+02,1.09313e-05
7.04000e+02,1.00522e-05
7.05000e+02,9.80894e-06
7.06000e+02,9.93430e-06
7.07000e+02,9.78080e-06
7.08000e+02,9.58658e-06
7.09000e+02,9.93416e-06
7.10000e+02,1.00070e-05
7.11000e+02,1.04815e-05
7.12000e+02,9.93402e-06
7.13000e+02,9.64229e-06
7.14000e+02,1.06048e-05
7.15000e+02,9.60136e-06
7.16000e+02,1.00185e-05
7.17000e+02,9.63020e-06
7.18000e+02,9.63453e-06
7.19000e+02,9.47771e-06
7.20000e+02,9.67811e-06
7.21000e+02,1.03183e-05
7.22000e+02,9.54945e-06
7.23000e+02,9.40295e-06
7.24000e+02,9.60163e-06
7.25000e+02,9.46364e-06
7.26000e+02,9.40088e-06
7.27000e+02,9.64109e-06
7.28000e+02,1.07302e-05
7.29000e+02,9.90923e-06
7.30000e+02,9.23520e-06
7.31000e+02,9.37975e-06
7.32000e+02,9.58917e-06
7.33000e+02,9.31999e-06
7.34000e+02,9.38811e-06
7.35000e+02,9.25497e-06
7.36000e+02,9.19904e-06
7.37000e+02,8.90223e-06
7.38000e+02,8.86688e-06
7.39000e+02,8.88054e-06
7.40000e+02,8.79964e-06
7.41000e+02,8.91249e-06
7.42000e+02,8.87134e-06
7.43000e+02,9.07515e-06
7.44000e+02,8.71182e-06
7.45000e+02,8.92042e-06
7.46000e+02,8.73181e-06
7.47000e+02,8.84490e-06
7.48000e+02,8.71616e-06
7.49000e+02,9.58231e-06
7.50000e+02,8.90772e-06
7.51000e+02,9.18137e-06
7.52000e+02,9.54791e-06
7.53000e+02,9.04942e-06
7.54000e+02,8.99928e-06
7.55000e+02,9.12420e-06
7.56000e+02,8.93797e-06
7.57000e+02,9.52827e-06
7.58000e+02,9.20186e-06
7.59000e+02,8.70846e-06
7.60000e+02,8.49243e-06
7.61000e+02,8.59185e-06
7.62000e+02,8.74434e-06
7.63000e+02,8.97724e-06
7.64000e+02,8.55044e-06
7.65000e+02,8.51084e-06
7.66000e+02,8.39621e-06
7.67000e+02,8.39961e-06
7.68000e+02,8.64417e-06
7.69000e+02,8.32410e-06
7.70000e+02,8.31056e-06
7.71000e+02,8.23822e-06
7.72000e+02,8.47828e-06
7.73000e+02,8.25030e-06
7.74000e+02,8.48326e-06
7.75000e+02,8.66631e-06
7.76000e+02,8.64644e-06
7.77000e+02,8.52015e-06
7.78000e+02,8.40998e-06
7.79000e+02,8.12235e-06
7.80000e+02,8.11766e-06
7.81000e+02,8.23202e-06
7.82000e+02,8.33472e-06
7.83000e+02,8.08234e-06
7.84000e+02,8.01033e-06
7.85000e+02,8.12368e-06
7.86000e+02,8.24083e-06
7.87000e+02,8.48103e-06
7.88000e+02,8.18823e-06
7.89000e+02,7.95816e-06
7.90000e+02,8.37423e-06
7.91000e+02,8.07448e-06
7.92000e+02,7.93616e-06
7.93000e+02,8.13659e-06
7.94000e+02,7.81950e-06
7.95000e+02,8.03590e-06
7.96000e+02,8.25583e-06
7.97000e+02,8.42030e-06
7.98000e+02,7.90595e-06
7.99000e+02,7.95113e-06
8.00000e+02,8.11171e-06
8.01000e+02,7.72006e-06
8.02000e+02,7.94579e-06
8.03000e+02,7.87704e-06
8.04000e+02,7.77324e-06
8.05000e+02,7.84105e-06
8.06000e+02,8.11085e-06
8.07000e+02,8.23461e-06
8.08000e+02,8.00343e-06
8.09000e+02,8.24096e-06
8.10000e+02,8.23194e-06
8.11000e+02,7.99635e-06
8.12000e+02,7.83386e-06
8.13000e+02,7.70973e-06
8.14000e+02,7.68229e-06
8.15000e+02,7.65508e-06
8.16000e+02,7.97986e-06
8.17000e+02,7.94157e-06
8.18000e+02,7.66941e-06
8.19000e+02,7.55514e-06
8.20000e+02,7.51710e-06
8.21000e+02,7.67278e-06
8.22000e+02,7.54798e-06
8.23000e+02,7.54981e-06
8.24000e+02,7.65863e-06
8.25000e+02,7.89984e-06
8.26000e+02,7.63913e-06
8.27000e+02,7.70115e-06
8.28000e+02,7.58758e-06
8.29000e+02,7.90021e-06
8.30000e+02,7.79646e-06
8.31000e+02,7.89434e-06
8.32000e+02,7.51643e-06
8.33000e+02,7.72893e-06
8.34000e+02,7.50385e-06
8.35000e+02,7.69469e-06
8.36000e+02,8.24380e-06
8.37000e+02,7.63122e-06
8.38000e+02,7.68270e-06
8.39000e+02,7.86488e-06
8.40000e+02,7.66238e-06
8.41000e+02,7.85222e-06
8.42000e+02,7.52177e-06
8.43000e+02,7.47874e-06
8.44000e+02,7.39081e-06
8.45000e+02,7.55194e-06
8.46000e+02,7.37001e-06
8.47000e+02,7.42219e-06
8.48000e+02,7.47831e-06
8.49000e+02,7.34152e-06
8.50000e+02,7.37604e-06
8.51000e+02,7.35161e-06
8.52000e+02,7.43109e-06
8.53000e+02,7.40746e-06
8.54000e+02,7.45394e-06
8.55000e+02,7.25507e-06
8.56000e+02,7.27403e-06
8.57000e+02,7.30037e-06
8.58000e+02,7.36611e-06
8.59000e+02,7.43878e-06
8.60000e+02,7.51755e-06
8.61000e+02,7.32206e-06
8.62000e+02,7.66934e-06
8.63000e+02,7.44674e-06
8.64000e+02,8.11695e-06
8.65000e+02,7.75578e-06
8.66000e+02,7.27135e-06
8.67000e+02,7.21147e-06
8.68000e+02,7.32895e-06
8.69000e+02,7.30893e-06
8.70000e+02,7.14549e-06
8.71000e+02,7.17623e-06
8.72000e+02,7.18440e-06
8.73000e+02,7.15358e-06
8.74000e+02,7.44130e-06
8.75000e+02,7.41437e-06
8.76000e+02,7.23600e-06
8.77000e+02,7.43539e-06
8.78000e+02,7.43147e-06
8.79000e+02,7.34425e-06
8.80000e+02,7.71682e-06
8.81000e+02,6.97480e-06
8.82000e+02,7.19573e-06
8.83000e+02,7.51802e-06
8.84000e+02,7.21861e-06
8.85000e+02,6.91379e-06
8.86000e+02,6.99276e-06
8.87000e+02,6.89456e-06
8.88000e+02,6.85090e-06
8.89000e+02,6.87387e-06
8.90000e+02,6.91025e-06
8.91000e+02,6.90539e-06
8.92000e+02,6.89944e-06
8.93000e+02,6.85018e-06
8.94000e+02,6.94625e-06
8.95000e+02,6.71588e-06
8.96000e+02,6.74331e-06
8.97000e+02,7.13270e-06
8.98000e+02,6.86232e-06
8.99000e+02,6.82769e-06
9.00000e+02,7.09565e-06
9.01000e+02,6.89070e-06
9.02000e+02,6.88306e-06
9.03000e+02,6.71302e-06
9.04000e+02,6.83571e-06
9.05000e+02,6.82342e-06
9.06000e+02,6.69025e-06
9.07000e+02,6.62572e-06
9.08000e+02,6.91095e-06
9.09000e+02,7.04423e-06
9.10000e+02,6.62268e-06
9.11000e+02,6.69773e-06
9.12000e+02,6.63198e-06
9.13000e+02,6.53715e-06
9.14000e+02,6.56623e-06
9.15000e+02,6.58979e-06
9.16000e+02,7.17736e-06
9.17000e+02,7.88903e-06
9.18000e+02,7.07613e-06
9.19000e+02,7.70369e-06
9.20000e+02,7.52752e-06
9.21000e+02,7.28841e-06
9.22000e+02,7.67885e-06
9.23000e+02,7.10465e-06
9.24000e+02,6.62064e-06
9.25000e+02,6.54522e-06
9.26000e+02,6.46571e-06
9.27000e+02,6.41386e-06
9.28000e+02,6.39768e-06
9.29000e+02,6.31983e-06
9.30000e+02,6.44667e-06
9.31000e+02,7.03654e-06
9.32000e+02,7.00221e-06
9.33000e+02,6.87154e-06
9.34000e+02,6.64098e-06
9.35000e+02,6.69819e-06
9.36000e+02,7.33743e-06
9.37000e+02,6.49205e-06
9.38000e+02,6.25724e-06
9.39000e+02,6.26802e-06
9.40000e+02,6.13142e-06
9.41000e+02,6.45613e-06
9.42000e+02,6.34316e-06
9.43000e+02,6.28349e-06
9.44000e+02,6.26714e-06
9.45000e+02,6.37156e-06
9.46000e+02,6.51747e-06
9.47000e+02,6.15072e-06
9.48000e+02,6.27355e-06
9.49000e+02,6.47466e-06
9.50000e+02,6.08978e-06
9.51000e+02,6.23654e-06
9.52000e+02,6.25351e-06
9.53000e+02,6.18344e-06
9.54000e+02,6.30323e-06
9.55000e+02,6.72669e-06
9.56000e+02,6.40382e-06
9.57000e+02,6.24042e-06
9.58000e+02,6.25367e-06
9.59000e+02,6.35486e-06
9.60000e+02,6.29024e-06
9.61000e+02,6.29618e-06
9.62000e+02,6.38801e-06
9.63000e+02,6.39847e-06
9.64000e+02,6.26835e-06
9.65000e+02,5.99293e-06
9.66000e+02,6.60310e-06
9.67000e+02,6.10811e-06
9.68000e+02,6.53588e-06
9.69000e+02,6.31017e-06
9.70000e+02,6.34546e-06
9.71000e+02,6.03819e-06
9.72000e+02,6.21640e-06
9.73000e+02,5.89509e-06
9.74000e+02,5.98858e-06
9.75000e+02,6.11923e-06
9.76000e+02,6.29001e-06
9.77000e+02,6.09613e-06
9.78000e+02,6.14971e-06
9.79000e+02,6.14803e-06
9.80000e+02,6.43026e-06
9.81000e+02,5.99233e-06
9.82000e+02,6.00406e-06
9.83000e+02,6.37422e-06
9.84000e+02,6.23045e-06
9.85000e+02,6.20580e-06
9.86000e+02,5.88948e-06
9.87000e+02,6.02166e-06
9.88000e+02,5.77184e-06
9.89000e+02,5.96965e-06
9.90000e+02,5.89285e-06
9.91000e+02,5.93064e-06
9.92000e+02,6.15740e-06
9.93000e+02,5.79935e-06
9.94000e+02,6.06662e-06
9.95000e+02,6.02284e-06
9.96000e+02,5.91433e-06
9.97000e+02,5.88705e-06
9.98000e+02,5.82682e-06
9.99000e+02,5.83531e-06
1.00000e+03,5.97760e-06

